VERVE: Template-based ReflectiVE Rewriting for MotiVational IntErviewing

Reflective listening is a fundamental skill that counselors must acquire to achieve proficiency in motivational interviewing (MI). It involves responding in a manner that acknowledges and explores the meaning of what the client has expressed in the conversation. In this work, we introduce the task of counseling response rewriting, which transforms non-reflective statements into reflective responses. We introduce VERVE, a template-based rewriting system with paraphrase-augmented training and adaptive template updating. VERVE first creates a template by identifying and filtering out tokens that are not relevant to reflections and constructs a reflective response using the template. Paraphrase-augmented training allows the model to learn less-strict fillings of masked spans, and adaptive template updating helps discover effective templates for rewriting without significantly removing the original content. Using both automatic and human evaluations, we compare our method against text rewriting baselines and show that our framework is effective in turning non-reflective statements into more reflective responses while achieving a good content preservation-reflection style trade-off.

==> figures/humval/artem.csv <==
Prompt,Response A,Response B,DO,Fluency ( A / B / No Tie),Coherence ( A / B / No Tie),Specificity ( A / B / No Tie),Empathy (A /B / No Tie),
"Well, I have just been really busy lately. I have a full-time job, and taking care of my family is my other full-time job. I really have no time for working out and eating healthy. Sometimes grabbing fast food or prepared food at the grocery store is all I have to give me an extra ten minutes of sleep. At one time, I used to eat salad at every meal and I  liked that light feeling it gave me, but nowadays it is impossible to try and regulate what I am eating. We generally eat hamburgers and fries from McDonald’s. Sometimes my husband grabs a rotisserie chicken from the local grocery store. Really, I am just so tired at night, and I really just don’t have the energy to cook a healthy well balanced meal.",You really feel like thats what you need to eat healthy.,You’re understandable that you’d like to find some healthy and easy meals to help you get through the day. You have been really busy lately. You really don’t have the energy to cook healthy meals,1,B,B,B,B,
"My problem is food at work. They give us free snacks all day, usually sweets and chips. You know junk and no matter how much I try to avoid going into the lounge,  I usually give in and sneak a handful of this or that. If they had something healthier maybe I would grab that instead.",You're starting to think about ways to change your eating habits and see if anyone change what they bring in. You could start a conversation with your coworkers that you don't want to snack on food at work and see what they think about not bringing in sweets. If they had something healthier maybe I," You know junk and no matter how much I try to avoid going into the lounge, ",0,A,A,A,A,
I really feel like I dodged the bullet. That was- that was probably the scariest like two days of my life.,It feels like you dodged the bullet.,You feel like it was one of the scariest days of your life.,1,B,B,B,B,
I guess- I guess more problems with police and school and I really don't have like the time or the money for any of that.," How do you feel about school, dylan?"," How important is it that you avoid future problems with the police or school, dylan?",0,A,B,A,B,
"Oh, okay. Well, yeah. Um, listen, anything that's going to get me home and if you do it and you recommend it, I'll try it.",It sounds like it might be something you might want to try again if things go well. Maybe we can talk some more about this on your next visit.,Your rehab continues to go well and you're hopeful that it'll get you home soon.,1,A,B,A,A,
I am getting worried that I have not lost any weight in the past two months.  I’m wondering if maybe my metabolism has slowed.  I’m happy I lost the 15 pounds but now it seems that I can’t lose anymore. I am eating really healthy and exercising.,Your weight loss has plateaued. You’re starting to wonder if maybe your metabolism has slowed down.,You're starting to get worried that your weight has plateaued in the past two months.,1,B,B,B,A,
"I’d like to eat less processed foods, but I guess I’m not sure what those are. ",You're concerned that processed foods are everywhere. You're worried that they're not going to be healthy for you.,Well processed foods are everywhere. You really don't know what you're eating.,0,A,A,A,A,
"I know we would all be better off if we were more active, but we are so busy and so tired all the time. We did have a great time when we went camping last summer but I’m not sure we  can pull that off again.",Your heart feels better when you get regular exercise.,Your family is too busy and so tired to get out of the house to go on a camping trip.,0,B,B,B,B,
"Oh, okay. Well, yeah. Um, listen, anything that's going to get me home and if you do it and you recommend it, I'll try it.",It sounds all right.,It sounds like it might be something you might want to try again if things go well. Maybe we can talk some more about this on your next visit.,1,B,B,B,B,
"Yeah, I guess I haven't really put it on myself. I guess it's really been forced on their account. And I've just been following in their footsteps just to-- just because it seems like what they're doing is a lot of fun. And I just want to make sure that I'm getting every bit of the high school experience that I can.",You're starting to think that you should think about making a change in your life and that you might want to make some changes. And I just want you to make sure that you're getting the best experience that you possibly can.,You talk about making good choices for your life and really putting what’s best for you first and foremost. One of the things you talk about all of the time is making sure that you’re having fun in school.,1,B,B,B,A,
"I really want to lose weight, and want to start working out, so this week I decided to go to the gym at 6am before work everyday.  But I keep oversleeping.",When do you have time to work out after work or on your days off?,What do you do during your lunch break? maybe work out.,0,A,A,A,A,
I really feel like I dodged the bullet. That was- that was probably the scariest like two days of my life.,It feels like I dodged the bullet.,It feels like you dodged the bullet.,0,B,B,B,B,
"Mm-hmm. I want- I want John Carlos to grow up with Oscar. So he has his friend when he's young, too. And, um, I just, it's a lot of stress and a lot of things you-you gotta think about then, um, I'm not feeling good about it."," It's important to you that Oscar has a friend when he's young, too. So he has his friend to grow up with. ",Why not?,0,A,A,A,A,
Wow. I knew my doctor didn't like me drinking the amount that I did but I didn't know that seven was the limit.,You're surprised to hear that your doctor doesn't like you drinking alcohol.," Yeah, you really did hear that?",0,A,A,A,A,
"You're-you're right. I-I don't want- I don't wanna be too far gone before it's too late. Like I-I can imagine something possibly happening where it's to a degree where I can't escape. And I-I guess I've never really had any-any real experience where the alcohol has really affected me that much or affected anybody close to me that much. So I guess it's something that I feel like I'm control of, but in reality, I might not have as much control as I think.",You're worried that you might be too far gone to be able to get control of your drinking. You're-you're concerned that it might get to a point where it's too late for you.," You’re thinking that it might be something we can work on together that might work for you. If you could find a way to get control here so that it doesn’t get to a degree where it’s too late, you might be able to turn things around. ",1,A,A,A,A,
"I’d like to eat less processed foods, but I guess I’m not sure what those are. ",You'd like to try to eat healthier foods that don't have a lot of things on your wish list.,You’d like to eat foods that don’t have a huge amount of ingredients. You feel that the ingredients should be as minimal as possible.,1,B,B,B,B,
"To be honest, I have four or five -- four to six glasses of orange juice a day. Um, I have fruit for lunch and breakfast. I have, uh, usually one to two servings of a vegetable like lettuce or broccoli with thinner.",It's important that you recognize that some fruit and fruit juice can contain a lot of calories.," You’re concerned that a glass of orange juice can contain a similar amount of calories as a can of soda. It sounds like it’s very healthy to drink that, but you’d be concerned that it might contain a higher amount of calorific sodium. ",1,B,B,B,B,
"Yeah. I just wanna have a bit of a laugh and like go smash some windows or go and nick a car or something, but yeah. It's kind of harder to think straight.",It's kind of harder to think straight.,When you've been drinking it's hard to think straight.,1,B,B,B,B,
"I’d like to eat less processed foods, but I guess I’m not sure what those are. ",Try foods that do. the right things possible.,You'd like to try to eat healthier foods that don't have a lot of things on your wish list.,0,B,B,B,B,
I heard that if you eat grapefruit after a meal it burns the fat off in your stomach.,You've heard that the only way to lose weight is to eat more calories. You're thinking that grapefruit might be the way to go.,You've heard that grapefruit can help you lose weight and exericse.,1,B,B,B,B,
"My problem is food at work. They give us free snacks all day, usually sweets and chips. You know junk and no matter how much I try to avoid going into the lounge,  I usually give in and sneak a handful of this or that. If they had something healthier maybe I would grab that instead."," You’re having a hard time finding ways to avoid going to the longue lounge and you’d like to find ways to tell yourorkers that you don’t want to snack on unhealthy foods and see what they bring in. If they had something healthier, you might",You're starting to think about ways to change your eating habits and see if anyone change what they bring in. You could start a conversation with your coworkers that you don't want to snack on food at work and see what they think about not bringing in sweets. If they had something healthier maybe I,1,B,B,B,B,
"I like going to the gym, I like exercising; I exercise a couple hours a week. But I’m not sure what to do when the gym is closed.",I usually go jogging after work to lose weight and lose weight.," You love going to the gym and jogging, but you’re not sure what to do when the gym is closed. You like everything about exercise.",1,B,B,B,B,
"I like going to the gym, I like exercising; I exercise a couple hours a week. But I’m not sure what to do when the gym is closed.",What's what?,You like going to the gym but you’re not sure what to do when the gym is closed.,1,B,B,B,B,
"I just-- I don't know how keen I am to move in with my- with my aunty and uncle, though."," You're interested in making some changes in your life, but you're not sure if it's the right time for you to make the changes you want to make."," You really want to explore, but I just don't know what does chris-christian-Christian know-- tristan? what difference it could make? whatsoever.",0,A,A,A,A,
My mom said that I can’t eat anything after dinner  (which is around 5pm) because all that food goes right to your thighs.," If you looked into the benefits of this diet, you might be willing to consider it. ",Have you heard this statement? this sounds like something that could potentially harm a medical professional.,1,A,A,B,A,
"I’ve tried to stop eating so many sweets and desserts. I love candy, ice cream, cake and anything with sugar. It tastes so good and makes me feel happy. I know it’s not good for me, and diabetes runs in our family but I have a serious sweet tooth."," It tastes so good and makes me feel happy. I love candy, ice cream, cake and anything with sugar. "," You like the taste of sweets. It tastes so good and makes you feel happy. You’re trying to find a way to cut back but that’s hard for you because you’d like to keep your diabetes under control, so what do you think about substituting sweets with something healthier",1,B,B,B,B,
"Um, just makes me feel like an idiot, makes me feel like I just shouldn't even bother trying to do it anymore. I should just go home and I just-- I think I just don't want to be in that situation. I just feel like everyone else is fine and they're normal and I'm just the freak, you can't, like do normal things and—",You feel like you're a bit of a freak and that's not okay. can you give me an example of a-a recent situation where you've been in that situation that you've found yourself in that you don't want to be in.," If you could give me an idea of what it feels like to be in a situation like that, you might be able to make a decision based on that.",1,A,A,A,A,
"My problem is food at work. They give us free snacks all day, usually sweets and chips. You know junk and no matter how much I try to avoid going into the lounge,  I usually give in and sneak a handful of this or that. If they had something healthier maybe I would grab that instead."," You’re having a hard time finding ways to avoid going to the longue lounge and you’d like to find ways to tell yourorkers that you don’t want to snack on unhealthy foods and see what they bring in. If they had something healthier, you might"," You know junk and no matter how much I try to avoid going into the lounge, ",1,A,A,A,A,
"Well, that's the thing. I-I don't really understand what raised concern. I mean, I don't drink that much, you know. I've-I've gone up to maybe two drinks a day max, you know."," So, you're drinking, perhaps several drinks a day.",You’ve been drinking a bit more than the recommendations for drinking levels and you’re not really sure what’s raising concern.,1,B,B,B,B,
"I like going to the gym, I like exercising; I exercise a couple hours a week. But I’m not sure what to do when the gym is closed.",What's what?,You like going to the gym but you're not sure what to do when it's closed.,0,B,B,B,B,
"Yeah. And then also to, um, like I mentioned, I'm not totally happy with my weight, um, and so hoping too that that would have some impact there and-and maybe help me, um, if my activity kind of gets resolved or improves, then my nutrition also, maybe would go along with it and get better.",You’re starting to feel dissatisfied with your body and you’d like to hear more about your weight concerns.,When did you first realize that you were dissatisfied with your body and what you were eating and what your nutrition was doing to your body?,1,A,A,A,A,
"You're-you're right. I-I don't want- I don't wanna be too far gone before it's too late. Like I-I can imagine something possibly happening where it's to a degree where I can't escape. And I-I guess I've never really had any-any real experience where the alcohol has really affected me that much or affected anybody close to me that much. So I guess it's something that I feel like I'm control of, but in reality, I might not have as much control as I think."," It feels like it's something that I feel like I'm control of, but in reality, I might not have as much control as I think."," You’re thinking that it might be something we can work on together that might work for you. If you could find a way to get control here so that it doesn’t get to a degree where it’s too late, you might be able to turn things around. ",1,B,B,B,B,
"I don't really know that I can really compare good or bad. I just, uh-- You know, I just drink to be social, you know, I don't know that it really changes anything about me. It just, uh-- You know, I just drink to be social, you know.",. and wanting to come back?," You’re not really sure that it really changes anything about you. If you were not hanging around with your friends, you might feel differently. ",1,B,B,B,B,
"I’d like to eat less processed foods, but I guess I’m not sure what those are. ",You’re finding that processed foods are everywhere and it’s hard to read labels and figure out what you should be eating.,Well processed foods are everywhere. You really don't know what you're eating.,1,A,A,A,A,
"Yeah. And then also to, um, like I mentioned, I'm not totally happy with my weight, um, and so hoping too that that would have some impact there and-and maybe help me, um, if my activity kind of gets resolved or improves, then my nutrition also, maybe would go along with it and get better.",You’re starting to feel dissatisfied with your body and you’d like to hear more about your weight concerns.," When your activity gets resolved or improves, then my nutrition also, maybe would go along with it and get better.",1,A,A,A,A,
"Well, I have just been really busy lately. I have a full-time job, and taking care of my family is my other full-time job. I really have no time for working out and eating healthy. Sometimes grabbing fast food or prepared food at the grocery store is all I have to give me an extra ten minutes of sleep. At one time, I used to eat salad at every meal and I  liked that light feeling it gave me, but nowadays it is impossible to try and regulate what I am eating. We generally eat hamburgers and fries from McDonald’s. Sometimes my husband grabs a rotisserie chicken from the local grocery store. Really, I am just so tired at night, and I really just don’t have the energy to cook a healthy well balanced meal."," You've been really busy lately, and you're finding it hard to find time to cook healthy healthy meals for your family. Sometimes grabbing fast food or prepared food at the grocery store is all I have to give me an extra ten",You’re understandable that you’d like to find some healthy and easy meals to help you get through the day. You have been really busy lately. You really don’t have the energy to cook healthy meals,1,B,B,B,B,
I’ve spoken to so many people about my weight but everything they say just doesn’t work for me.,You. let me know what you need.,You have to listen to your body. let it lead you to the nutrients and portions you need.,0,A,A,A,A,
"I don't really know that I can really compare good or bad. I just, uh-- You know, I just drink to be social, you know, I don't know that it really changes anything about me. It just, uh-- You know, I just drink to be social, you know."," It just, uh-- You know, I just drink to be social, you know. "," You’re not really sure that it really changes anything about you. If you were not hanging around with your friends, you might feel differently. ",1,B,B,B,B,
"Yeah, I guess I haven't really put it on myself. I guess it's really been forced on their account. And I've just been following in their footsteps just to-- just because it seems like what they're doing is a lot of fun. And I just want to make sure that I'm getting every bit of the high school experience that I can.",You're starting to think that you should think about making a change in your life and that you might want to make some changes. And I just want you to make sure that you're getting the best experience that you possibly can.," Well, there isn't really much choice, right? that really matters what school feels like to you. And I just want to make sure that I'm getting every bit of the high school experience that I can.",0,A,B,B,B,
"I know I need to lose weight. I have high blood pressure and diabetes, but I just can't seem to get started. Every day I say to myself, 'tomorrow I’ll  start a diet"". But somehow I never quite get going.",You really want to lose weight but you’re having trouble getting started. You have high blood pressure and diabetes but you just can’t seem to get started.," You want to lose weight, but are having a hard time getting started.  You're frustrated that you're not able to get started.",1,A,B,A,B,
I guess- I guess more problems with police and school and I really don't have like the time or the money for any of that.," How do you feel about school, dylan?",You’re having some problems with the police or school. What is it that’s holding you back?,1,B,B,B,B,
"Yes, um, me and his father, like, we're-- We were engaged and, um, we're just not at that connection anymore. We're focused on what we want to do in life, and that's kind of put a hassle on our relationship.",What? can you explain?," You're focused on what you want to do in life, and that's putting a lot of stress on your relationship.",0,B,B,B,B,
I really feel like I dodged the bullet. That was- that was probably the scariest like two days of my life.,It feels like I dodged the bullet.,You feel like it was one of the scariest days of your life.,1,B,B,B,B,
"I really want to lose weight, and want to start working out, so this week I decided to go to the gym at 6am before work everyday.  But I keep oversleeping."," You’d really like to start working out. If you could find a way to get to the gym after your lunch break without oversleeping, going for a morning workout would be a great way to jumpstart.",What do you do during your lunch break? maybe work out.,1,A,A,A,A,
"Well, I just can't seem to get back in the gym. I don't wanna-- I-I used to work out quite a bit, and in the last, I dunno, couple of years I've just-- I stopped going. I got busy, and now I'm out of the habit, and I-I really, I dunno, I feel like I need to get back."," Well, I just can't seem to get back in the gym."," You'd like to get back in the gym, but you're not sure how to get there. ",0,B,B,B,B,
"I’d like to eat less processed foods, but I guess I’m not sure what those are. ",You’d like to eat healthier but you’re concerned that only a few people can get the basic and necessary foods.," You'd like to eat less processed foods, but you're not sure what those are. ",1,A,B,B,B,
"So, were you ever heavy, how can you really relate to me?"," Like the rest of the population, I struggle with my weight."," You feel like because of the struggles you have with your weight, I can’t relate to you.",1,B,B,B,B,
My mom said that I can’t eat anything after dinner  (which is around 5pm) because all that food goes right to your thighs.,Your mom said that you shouldn’t eat anything after dinner because of the impact on your thighs.," If you looked into the benefits of this diet, you might be willing to consider it. ",1,A,A,B,A,
I’ve spoken to so many people about my weight but everything they say just doesn’t work for me.,You haven’t found something that works for you that you’re not yet satisfied with.,What doesn't yet?,1,A,A,A,A,
"Yeah. I just wanna have a bit of a laugh and like go smash some windows or go and nick a car or something, but yeah. It's kind of harder to think straight.",When you've been drinking it's hard to think straight.,You've heard that it's harder to think straight when you've been drinking. It's kind of hard to think clearly when you're drinking.,1,A,A,B,A,
"Um, just makes me feel like an idiot, makes me feel like I just shouldn't even bother trying to do it anymore. I should just go home and I just-- I think I just don't want to be in that situation. I just feel like everyone else is fine and they're normal and I'm just the freak, you can't, like do normal things and—"," It feels like everyone else is fine and they're normal and I'm just the freak, you can't, like do normal things and— "," If you could give me an idea of what it feels like to be in a situation like that, you might be able to make a decision based on that.",1,B,B,B,B,
"I’d like to eat less processed foods, but I guess I’m not sure what those are. ",You're concerned that processed foods are everywhere. You're worried that they're not going to be healthy for you.,You’re finding that processed foods are everywhere and it’s hard to read labels and figure out what you should be eating.,1,B,A,A,A,
"Have you ever had Krispy Kreme glazed donuts, oh my god, you have to try them.",You love Krispy Kreme donuts and they are delicious but you’d prefer not to eat them often due to health concerns.," Have you ever had Krispy Kreme glazed donuts, oh my god, you have to try them.",1,A,A,A,A,
"Yeah. And then also to, um, like I mentioned, I'm not totally happy with my weight, um, and so hoping too that that would have some impact there and-and maybe help me, um, if my activity kind of gets resolved or improves, then my nutrition also, maybe would go along with it and get better.",When did you first realize that you were dissatisfied with your body and what you were eating and what your nutrition was doing to your body?," When your activity gets resolved or improves, then my nutrition also, maybe would go along with it and get better.",0,A,A,A,A,
"Sure,  I would feed them better . I know all this junk food is bad. But it cost so much to buy healthy food. Have you seen the price of fresh fruits and vegetables lately. And, fish, forget about it. I can afford chicken, but they get bored with the same old thing.  And frozen vegetables have all that salt and MSG in it.",How much does it cost to buy fresh fruits and veggies?,How about cutting back on the amount of junk food you eat and spending the money on healthy food for your family. Have you seen the price of fresh fruits and vegetables lately.,0,A,A,B,B,
"I-I've had friends that had that happen. So, um, I-I agree a little, with some hesitation, but I do agree.",You're concerned that your physical therapy is going to impact your health.,Where are you going?,0,A,A,A,A,
"Um, it was a good amount. It was the first time I ever drank and it was like three or four cups, but it was mixing different things."," It was the first time I ever drank and it was like three or four cups, but it was mixing different things."," It was the first time I ever drank and it was like three or four cups, but it was different things.",0,A,A,A,A,
I’ve spoken to so many people about my weight but everything they say just doesn’t work for me.,You. let me know what you need.,You have to listen to your body and give it the support it needs.,1,B,B,B,B,
"Well, uh, I don't want to have an overdose and I don't want to get an infection. Seems like easy things to do.",What?,You’re aware that there are a lot of safeguards put in place to make sure you don’t get an overdose.,1,B,B,B,B,
"I know we would all be better off if we were more active, but we are so busy and so tired all the time. We did have a great time when we went camping last summer but I’m not sure we  can pull that off again.",You’d really like to get back to getting regular physical activity but you’re not sure you can.,Your heart feels better when you get regular exercise.,1,A,A,A,A,
"Mm-hmm. And like I was supposed to be like again turn. I told my-- I went to my gym teacher like silently and said I can't be by this person, can I move to the next court. So he like switched us around so I won't be by her. And that like happened.",That feels like making a good decision.,That's a tough decision. And like I was supposed to be by her.,0,A,A,A,B,
"I used to be really active.  Played tennis in a league, biked, hiked, but somehow life and middle age got in the way.  And now I do nothing. It feels weird starting it up again, what if I am no good at it, I used to be so good. I was an A grade player, I am going to feel like I suck, and I dread feeling winded and out of shape. I will probably be sore too the next day, it just seems so foreign to me now."," It feels weird starting it up again, what if I am no good at it, I used to be so good.  And now I do nothing.",Start small. feeling out of shape! you!,0,A,A,B,A,
"Well, this changes quite a bit. I mean, here I'm thinking that my fruit intake is making me healthier and actually it's making me fatter.",You’re questioning whether or not it makes sense to lose the amount of fruit you’ve been taking.,You're starting to think that your fruit intake is making you fatter and that you might be able to cut back on the amount of juice that you're taking in.,1,B,B,B,A,
"Well, I just can't seem to get back in the gym. I don't wanna-- I-I used to work out quite a bit, and in the last, I dunno, couple of years I've just-- I stopped going. I got busy, and now I'm out of the habit, and I-I really, I dunno, I feel like I need to get back."," Well, I just can't seem to get back in the gym."," You’ve started down a list of things you’d like to do to get back to the gym, but the other side of the list is something that’s on the back of your mind.",1,A,A,A,A,
"So, maybe I would just, uh-- I think I'll just have people come over to my house instead of going somewhere else, you know.",You'd like to be able to have people come over to your house for a party.,You’d like to work from home but you’re not sure it’s going to work for you.,1,A,A,A,A,
I am getting worried that I have not lost any weight in the past two months.  I’m wondering if maybe my metabolism has slowed.  I’m happy I lost the 15 pounds but now it seems that I can’t lose anymore. I am eating really healthy and exercising.,You feel like your metabolism has plateaued.,You're starting to get worried that your weight has plateaued in the past two months.,0,B,B,B,B,
"I used to be really active.  Played tennis in a league, biked, hiked, but somehow life and middle age got in the way.  And now I do nothing. It feels weird starting it up again, what if I am no good at it, I used to be so good. I was an A grade player, I am going to feel like I suck, and I dread feeling winded and out of shape. I will probably be sore too the next day, it just seems so foreign to me now."," Your body is getting back in shape and you’re feeling a bit apprehensive about starting this new activity. It feels weird starting it up again, what if I am no good at it. You’d like to start small and take it from there and keep it up.",Start small. feeling out of shape! you!,1,A,A,A,A,
I heard that if you eat grapefruit after a meal it burns the fat off in your stomach.,You've heard that grapefruit can help you lose weight and exericse.,That's ridiculous. the grapefruit helps reduce fat and exericse.,0,A,A,A,A,
"Have you ever had Krispy Kreme glazed donuts, oh my god, you have to try them.",You've heard a lot about Krispy Kreme glazed donuts and you're intrigued by them.,You love Krispy Kreme donuts and they are delicious but you’d prefer not to eat them often due to health concerns.,1,B,B,B,B,
"I don't really know that I can really compare good or bad. I just, uh-- You know, I just drink to be social, you know, I don't know that it really changes anything about me. It just, uh-- You know, I just drink to be social, you know.",. and wanting to come back?," It just, uh-- You know, I just drink to be social, you know. ",0,A,A,A,A,
"So, maybe I would just, uh-- I think I'll just have people come over to my house instead of going somewhere else, you know.",You'd like to be able to have people come over to your house for a party.,That sounds like fun.,0,B,B,B,B,
"I’d like to eat less processed foods, but I guess I’m not sure what those are. "," You’d like to know what to eat that’s best for you, but you’re not sure what will be appropriate for you."," If you want to know what to eat, you need to visit a dietician and nutritionist, who can help you determine what kinds of foods will be appropriate for you.",1,B,B,B,A,
"I like going to the gym, I like exercising; I exercise a couple hours a week. But I’m not sure what to do when the gym is closed."," When the gym is closed, you're not sure what to do. You're starting to realize that going to the gym, walking or gym is not everything."," You love going to the gym and jogging, but you’re not sure what to do when the gym is closed. You like everything about exercise.",1,A,A,B,B,
"Yeah, I guess I haven't really put it on myself. I guess it's really been forced on their account. And I've just been following in their footsteps just to-- just because it seems like what they're doing is a lot of fun. And I just want to make sure that I'm getting every bit of the high school experience that I can."," Well, there isn't really much choice, right? that really matters what school feels like to you. And I just want to make sure that I'm getting every bit of the high school experience that I can.",You talk about making good choices for your life and really putting what’s best for you first and foremost. One of the things you talk about all of the time is making sure that you’re having fun in school.,1,B,B,B,B,
"Well, this changes quite a bit. I mean, here I'm thinking that my fruit intake is making me healthier and actually it's making me fatter.",You’re questioning whether or not it makes sense to lose the amount of fruit you’ve been taking.,Something else you feel differently about eating fruit in?,1,A,A,A,A,
"Yeah. I mean, I- I, um, I've always liked therapy itself, and I- I've heard, I don't know if it's accurate, but if you have the willingness that is you're ease- more easily hypnotized, I don't know is it true?"," It sounds like you might be interested in something like that might work for you. Yeah. I mean, I- I, um, I've heard a lot of things about it."," It is. I mean, I- I, um, I've always liked therapy itself, and I-",0,,,,,
I heard that if you eat grapefruit after a meal it burns the fat off in your stomach.,Have you heard that if you eat grapefruit after a meal you might be able to lose some of the fat from what you eat?,What impact does grapefruit have?,0,,,,,
"Um, it was a good amount. It was the first time I ever drank and it was like three or four cups, but it was mixing different things."," It was the first time I ever drank and it was like three or four cups, but it was different things.",You’re worried that you don’t really know what you’ve had.,1,A,B,B,B,
"I just love sweets. Cookies, candy, ice cream, you name it.  And I know it is making me fat.  I actually like fruit but my mom never buys any. She says they are really expensive and nobody eats them.",You didn’t eat the fruit your mom bought before but you’re starting to realize that it’s making you fat.," Why did I eat sweets, why did?",1,A,A,A,A,
I’ve spoken to so many people about my weight but everything they say just doesn’t work for me.,What can you do to help you lose weight and what can you try that you haven't yet?,What doesn't yet?,0,,,,,
"Well, uh, I don't want to have an overdose and I don't want to get an infection. Seems like easy things to do.",It's important that you meet these goals.,You’re aware that there are a lot of safeguards put in place to make sure you don’t get an overdose.,1,B,A,A,A,
I heard that you have to eliminate all carbs in order to lose weight. That would be great if it weren’t true.,You've heard that you have to cut out carbs in order to lose weight. That would be great if it weren't true.,You really want to lose weight.,0,,,,,
"Sure,  I would feed them better . I know all this junk food is bad. But it cost so much to buy healthy food. Have you seen the price of fresh fruits and vegetables lately. And, fish, forget about it. I can afford chicken, but they get bored with the same old thing.  And frozen vegetables have all that salt and MSG in it.",How much does it cost to buy fresh fruits and veggies?," You’re torn between spending the money on fresh fruits and veggies and junk food. You'd like to feed your kids healthy food, but it’s too expensive. You see the benefits of buying fresh fruit and veggies even though they are expensive.",1,B,B,B,B,
"To be honest, I have four or five -- four to six glasses of orange juice a day. Um, I have fruit for lunch and breakfast. I have, uh, usually one to two servings of a vegetable like lettuce or broccoli with thinner.",I have fruit for lunch and breakfast.," You’re concerned that a glass of orange juice can contain a similar amount of calories as a can of soda. It sounds like it’s very healthy to drink that, but you’d be concerned that it might contain a higher amount of calorific sodium. ",1,B,B,B,B,
"Mm-hmm. And like I was supposed to be like again turn. I told my-- I went to my gym teacher like silently and said I can't be by this person, can I move to the next court. So he like switched us around so I won't be by her. And that like happened.",You’re pretty sure that’s what happened. You told your gym teacher that you can’t be by this person.,That feels like making a good decision.,1,A,B,B,A,
"I’ve tried to stop eating so many sweets and desserts. I love candy, ice cream, cake and anything with sugar. It tastes so good and makes me feel happy. I know it’s not good for me, and diabetes runs in our family but I have a serious sweet tooth.",It tastes so good and makes me feel happy. This helps with portion size.," You like the taste of sweets. It tastes so good and makes you feel happy. You’re trying to find a way to cut back but that’s hard for you because you’d like to keep your diabetes under control, so what do you think about substituting sweets with something healthier",1,B,B,B,B,
"I just-- I don't know how keen I am to move in with my- with my aunty and uncle, though."," You're interested in making some changes in your life, but you're not sure if it's the right time for you to make the changes you want to make."," You’re really interested in moving in with your aunty and uncle. You really want to, but I’m not sure how much you know about the changes you’d like to make.",1,A,A,A,A,
"I know we would all be better off if we were more active, but we are so busy and so tired all the time. We did have a great time when we went camping last summer but I’m not sure we  can pull that off again.",You’d really like to get back to getting regular physical activity but you’re not sure you can.,Your family is too busy and so tired to get out of the house to go on a camping trip.,1,A,A,B,A,
I heard that if you eat grapefruit after a meal it burns the fat off in your stomach.,What impact does grapefruit have?," You’ve heard that if you tried watching what you eat, you’d see some benefits.",1,B,A,B,B,
I heard that you have to eliminate all carbs in order to lose weight. That would be great if it weren’t true.,You've heard that you have to eliminate all carbs in order to lose weight. That would be great if it weren't true.,You've heard that you have to cut out carbs in order to lose weight. That would be great if it weren't true.,1,B,B,B,B,
I guess- I guess more problems with police and school and I really don't have like the time or the money for any of that.," How important is it that you avoid future problems with the police or school, dylan?",You’re having some problems with the police or school. What is it that’s holding you back?,1,B,B,B,B,
"Mm-hmm. And like I was supposed to be like again turn. I told my-- I went to my gym teacher like silently and said I can't be by this person, can I move to the next court. So he like switched us around so I won't be by her. And that like happened.",You’re pretty sure that’s what happened. You told your gym teacher that you can’t be by this person.,That's a tough decision. And like I was supposed to be by her.,1,A,B,A,A,
"I’ve tried to stop eating so many sweets and desserts. I love candy, ice cream, cake and anything with sugar. It tastes so good and makes me feel happy. I know it’s not good for me, and diabetes runs in our family but I have a serious sweet tooth.",It tastes so good and makes me feel happy. This helps with portion size.," It tastes so good and makes me feel happy. I love candy, ice cream, cake and anything with sugar. ",0,,,,,
"I’d like to eat less processed foods, but I guess I’m not sure what those are. ",Try foods that do. the right things possible.,You’d like to eat foods that don’t have a huge amount of ingredients. You feel that the ingredients should be as minimal as possible.,1,B,B,A,B,
"I like going to the gym, I like exercising; I exercise a couple hours a week. But I’m not sure what to do when the gym is closed.",You like going to the gym but you’re not sure what to do when the gym is closed.,You like going to the gym but you're not sure what to do when it's closed.,1,A,A,A,A,identical
"I’d like to eat less processed foods, but I guess I’m not sure what those are. ",It sounds like a promising study.,You’d like to eat healthier but you’re concerned that only a few people can get the basic and necessary foods.,1,B,B,B,B,
Wow. I knew my doctor didn't like me drinking the amount that I did but I didn't know that seven was the limit.," Yeah, you really did hear that?",You’re shocked to hear that seven was the limit.,1,B,B,B,B,
"Yeah. I just wanna have a bit of a laugh and like go smash some windows or go and nick a car or something, but yeah. It's kind of harder to think straight.",It's kind of harder to think straight.,You've heard that it's harder to think straight when you've been drinking. It's kind of hard to think clearly when you're drinking.,0,,,,,
"Um, it was a good amount. It was the first time I ever drank and it was like three or four cups, but it was mixing different things."," It was the first time I ever drank and it was like three or four cups, but it was mixing different things.",You’re worried that you don’t really know what you’ve had.,1,B,B,B,B,
"Well, this changes quite a bit. I mean, here I'm thinking that my fruit intake is making me healthier and actually it's making me fatter.",Something else you feel differently about eating fruit in?,You're starting to think that your fruit intake is making you fatter and that you might be able to cut back on the amount of juice that you're taking in.,0,,,,,
"Sure,  I would feed them better . I know all this junk food is bad. But it cost so much to buy healthy food. Have you seen the price of fresh fruits and vegetables lately. And, fish, forget about it. I can afford chicken, but they get bored with the same old thing.  And frozen vegetables have all that salt and MSG in it."," You’re torn between spending the money on fresh fruits and veggies and junk food. You'd like to feed your kids healthy food, but it’s too expensive. You see the benefits of buying fresh fruit and veggies even though they are expensive.",How about cutting back on the amount of junk food you eat and spending the money on healthy food for your family. Have you seen the price of fresh fruits and vegetables lately.,1,A,A,A,A,
"Oh, okay. Well, yeah. Um, listen, anything that's going to get me home and if you do it and you recommend it, I'll try it.",It sounds all right.,Your rehab continues to go well and you're hopeful that it'll get you home soon.,0,,,B,A,
"I just love sweets. Cookies, candy, ice cream, you name it.  And I know it is making me fat.  I actually like fruit but my mom never buys any. She says they are really expensive and nobody eats them."," Why didn't you eat fruit before? You're really into sweets. Cookies, candy, ice cream, you name it.",You didn’t eat the fruit your mom bought before but you’re starting to realize that it’s making you fat.,1,A,B,B,A,
I’ve spoken to so many people about my weight but everything they say just doesn’t work for me.,You haven’t found something that works for you that you’re not yet satisfied with.,What can you do to help you lose weight and what can you try that you haven't yet?,1,A,A,B,A,
"Like they all like stopped talking to me, and the funny thing was that their eighth-graders that like didn't even go to my old school like I don't even know how they said of talking to me, I was like, creepy."," You’re an easy target, so when somebody else told you that they or people said you that you were creepy, you were like, yeah, so you stopped talking to them. "," You really feel like you are a target, um.",1,A,A,A,A,
"So, were you ever heavy, how can you really relate to me?"," Like you and like much of the population, i have struggled with your weight. "," You feel like because of the struggles you have with your weight, I can’t relate to you.",1,A,B,B,B,
"Yes, um, me and his father, like, we're-- We were engaged and, um, we're just not at that connection anymore. We're focused on what we want to do in life, and that's kind of put a hassle on our relationship.",What? can you explain?,You’re focused on what you want to do in life and that’s putting a bit of a snag on your relationship.,1,B,B,B,B,
I heard that if you eat grapefruit after a meal it burns the fat off in your stomach.,You've heard that the only way to lose weight is to eat more calories. You're thinking that grapefruit might be the way to go.,That's ridiculous. the grapefruit helps reduce fat and exericse.,1,A,A,A,A,
"I just-- I don't know how keen I am to move in with my- with my aunty and uncle, though."," You really want to explore, but I just don't know what does chris-christian-Christian know-- tristan? what difference it could make? whatsoever."," You’re really interested in moving in with your aunty and uncle. You really want to, but I’m not sure how much you know about the changes you’d like to make.",1,B,B,B,B,
I’ve spoken to so many people about my weight but everything they say just doesn’t work for me.,You have to listen to your body. let it lead you to the nutrients and portions you need.,You have to listen to your body and give it the support it needs.,1,A,A,A,A,
I heard that you have to eliminate all carbs in order to lose weight. That would be great if it weren’t true.,You've heard that you have to eliminate all carbs in order to lose weight. That would be great if it weren't true.,You really want to lose weight.,1,A,B,B,A,
"Like they all like stopped talking to me, and the funny thing was that their eighth-graders that like didn't even go to my old school like I don't even know how they said of talking to me, I was like, creepy.",You feel like you're an easy target because of what other people have said about you.," You really feel like you are a target, um.",0,,,,,
"I’d like to eat less processed foods, but I guess I’m not sure what those are. "," I’d like to eat less processed foods, but I guess I'm not sure what those are."," If you want to know what to eat, you need to visit a dietician and nutritionist, who can help you determine what kinds of foods will be appropriate for you.",0,,,,,
"Have you ever had Krispy Kreme glazed donuts, oh my god, you have to try them.",You've heard a lot about Krispy Kreme glazed donuts and you're intrigued by them.," Have you ever had Krispy Kreme glazed donuts, oh my god, you have to try them.",0,,,,,
"Well, I have just been really busy lately. I have a full-time job, and taking care of my family is my other full-time job. I really have no time for working out and eating healthy. Sometimes grabbing fast food or prepared food at the grocery store is all I have to give me an extra ten minutes of sleep. At one time, I used to eat salad at every meal and I  liked that light feeling it gave me, but nowadays it is impossible to try and regulate what I am eating. We generally eat hamburgers and fries from McDonald’s. Sometimes my husband grabs a rotisserie chicken from the local grocery store. Really, I am just so tired at night, and I really just don’t have the energy to cook a healthy well balanced meal."," You've been really busy lately, and you're finding it hard to find time to cook healthy healthy meals for your family. Sometimes grabbing fast food or prepared food at the grocery store is all I have to give me an extra ten",You really feel like thats what you need to eat healthy.,0,,,,,
"I know I need to lose weight. I have high blood pressure and diabetes, but I just can't seem to get started. Every day I say to myself, 'tomorrow I’ll  start a diet"". But somehow I never quite get going.",You really want to lose weight but you’re having trouble getting started. You have high blood pressure and diabetes but you just can’t seem to get started.,You feel like losing weight isn't possible.,1,A,A,A,A,
My mom said that I can’t eat anything after dinner  (which is around 5pm) because all that food goes right to your thighs.,Your mom said that you shouldn’t eat anything after dinner because of the impact on your thighs.,Have you heard this statement? this sounds like something that could potentially harm a medical professional.,0,,,,,
"Yeah. I mean, I- I, um, I've always liked therapy itself, and I- I've heard, I don't know if it's accurate, but if you have the willingness that is you're ease- more easily hypnotized, I don't know is it true?"," You’ve always been interested in therapy, so you’re curious about what it’s like to be involved in something like that and what you have to say about it."," It is. I mean, I- I, um, I've always liked therapy itself, and I-",1,A,A,A,A,
"Diets don’t work for me.  I’ve tried them all.  I lose 10 then gain back 11.  Initially I feel great, then I end up feeling deprived and in the back of my mind I know I need to change how I eat and even my relationship with food. I have to stop eating fast food and all that dashboard dining.  I actually like cooking but I just don’t make the effort to do it. It used to be fun, now it seems like chore who has 2 hours to cook such a fancy meal.",You’ve tried all of the diets out there and you’re starting to realize that you need to change how you eat and even your relationship with food. You have to stop eating fast food and all that dashboard dining. It’s all up to you.," It used to be fun, now it seems like chore who has 2 hours to cook such a fancy meal.  I’d like to be able to eat healthy food and know that a lot of it is up to you.",1,A,A,A,A,
"I’d like to eat less processed foods, but I guess I’m not sure what those are. "," I’d like to eat less processed foods, but I guess I'm not sure what those are."," You’d like to know what to eat that’s best for you, but you’re not sure what will be appropriate for you.",1,B,B,B,B,
"Mm-hmm. I want- I want John Carlos to grow up with Oscar. So he has his friend when he's young, too. And, um, I just, it's a lot of stress and a lot of things you-you gotta think about then, um, I'm not feeling good about it."," It's important to you that Oscar has a friend when he's young, too. So he has his friend to grow up with. ",You’re not feeling good about making a decision about whether or not to keep John Carlos with you. You're thinking about what would need to happen before you make a decision.,1,A,B,B,B,
"Well, that's the thing. I-I don't really understand what raised concern. I mean, I don't drink that much, you know. I've-I've gone up to maybe two drinks a day max, you know."," You're concerned that if you're drinking too much, you might be putting yourself at risk. "," So, you're drinking, perhaps several drinks a day.",0,,,,,
"So, maybe I would just, uh-- I think I'll just have people come over to my house instead of going somewhere else, you know.",You’d like to work from home but you’re not sure it’s going to work for you.,That sounds like fun.,1,A,A,A,A,
"Well, uh, I don't want to have an overdose and I don't want to get an infection. Seems like easy things to do.",It's important that you meet these goals.,What?,0,,,,,
"Yeah. I mean, I- I, um, I've always liked therapy itself, and I- I've heard, I don't know if it's accurate, but if you have the willingness that is you're ease- more easily hypnotized, I don't know is it true?"," It sounds like you might be interested in something like that might work for you. Yeah. I mean, I- I, um, I've heard a lot of things about it."," You’ve always been interested in therapy, so you’re curious about what it’s like to be involved in something like that and what you have to say about it.",1,B,B,B,B,
"Yeah, I-I-I got to be careful with it. If I take more than a hit or two of it, it-it-it can be a bit of a problem.",You’re concerned about what might happen if you take a little too much of it.," It's important to be careful with it. If I take more than a hit or two of it, it-it-it's a bit of a problem.",1,A,A,A,A,
"Mm-hmm. I want- I want John Carlos to grow up with Oscar. So he has his friend when he's young, too. And, um, I just, it's a lot of stress and a lot of things you-you gotta think about then, um, I'm not feeling good about it.",Why not?,You’re not feeling good about making a decision about whether or not to keep John Carlos with you. You're thinking about what would need to happen before you make a decision.,1,B,B,B,B,
"To be honest, I have four or five -- four to six glasses of orange juice a day. Um, I have fruit for lunch and breakfast. I have, uh, usually one to two servings of a vegetable like lettuce or broccoli with thinner.",It's important that you recognize that some fruit and fruit juice can contain a lot of calories.,I have fruit for lunch and breakfast.,0,,,,,
"Well, that's the thing. I-I don't really understand what raised concern. I mean, I don't drink that much, you know. I've-I've gone up to maybe two drinks a day max, you know."," You're concerned that if you're drinking too much, you might be putting yourself at risk. ",You’ve been drinking a bit more than the recommendations for drinking levels and you’re not really sure what’s raising concern.,1,B,B,B,A,
"I like going to the gym, I like exercising; I exercise a couple hours a week. But I’m not sure what to do when the gym is closed.",I usually go jogging after work to lose weight and lose weight.," When the gym is closed, you're not sure what to do. You're starting to realize that going to the gym, walking or gym is not everything.",0,,,,,
"I know I need to lose weight. I have high blood pressure and diabetes, but I just can't seem to get started. Every day I say to myself, 'tomorrow I’ll  start a diet"". But somehow I never quite get going.",You feel like losing weight isn't possible.," You want to lose weight, but are having a hard time getting started.  You're frustrated that you're not able to get started.",0,,,,,
"Diets don’t work for me.  I’ve tried them all.  I lose 10 then gain back 11.  Initially I feel great, then I end up feeling deprived and in the back of my mind I know I need to change how I eat and even my relationship with food. I have to stop eating fast food and all that dashboard dining.  I actually like cooking but I just don’t make the effort to do it. It used to be fun, now it seems like chore who has 2 hours to cook such a fancy meal."," It used to be fun, now it seems like chore who has 2 hours to cook such a fancy meal."," It used to be fun, now it seems like chore who has 2 hours to cook such a fancy meal.  I’d like to be able to eat healthy food and know that a lot of it is up to you.",0,,,,,
I heard that if you eat grapefruit after a meal it burns the fat off in your stomach.,Have you heard that if you eat grapefruit after a meal you might be able to lose some of the fat from what you eat?," You’ve heard that if you tried watching what you eat, you’d see some benefits.",1,B,A,A,B,
"Yeah, I-I-I got to be careful with it. If I take more than a hit or two of it, it-it-it can be a bit of a problem."," It's important to be careful with it. If I take more than a hit or two of it, it-it-it's a bit of a problem."," If I take more than a hit or two of it, it-it-it can be a bit of a problem.",0,,,,,
"I really want to lose weight, and want to start working out, so this week I decided to go to the gym at 6am before work everyday.  But I keep oversleeping.",When do you have time to work out after work or on your days off?," You’d really like to start working out. If you could find a way to get to the gym after your lunch break without oversleeping, going for a morning workout would be a great way to jumpstart.",1,B,B,B,B,
"I-I've had friends that had that happen. So, um, I-I agree a little, with some hesitation, but I do agree.",You’re willing to share with me how your physical therapy is going.,Where are you going?,1,A,A,A,A,
"I used to be really active.  Played tennis in a league, biked, hiked, but somehow life and middle age got in the way.  And now I do nothing. It feels weird starting it up again, what if I am no good at it, I used to be so good. I was an A grade player, I am going to feel like I suck, and I dread feeling winded and out of shape. I will probably be sore too the next day, it just seems so foreign to me now."," It feels weird starting it up again, what if I am no good at it, I used to be so good.  And now I do nothing."," Your body is getting back in shape and you’re feeling a bit apprehensive about starting this new activity. It feels weird starting it up again, what if I am no good at it. You’d like to start small and take it from there and keep it up.",1,B,B,B,B,
"Like they all like stopped talking to me, and the funny thing was that their eighth-graders that like didn't even go to my old school like I don't even know how they said of talking to me, I was like, creepy.",You feel like you're an easy target because of what other people have said about you.," You’re an easy target, so when somebody else told you that they or people said you that you were creepy, you were like, yeah, so you stopped talking to them. ",1,A,B,B,A,
"Well, I just can't seem to get back in the gym. I don't wanna-- I-I used to work out quite a bit, and in the last, I dunno, couple of years I've just-- I stopped going. I got busy, and now I'm out of the habit, and I-I really, I dunno, I feel like I need to get back."," You'd like to get back in the gym, but you're not sure how to get there. "," You’ve started down a list of things you’d like to do to get back to the gym, but the other side of the list is something that’s on the back of your mind.",1,A,A,A,A,
Wow. I knew my doctor didn't like me drinking the amount that I did but I didn't know that seven was the limit.,You're surprised to hear that your doctor doesn't like you drinking alcohol.,You’re shocked to hear that seven was the limit.,1,A,B,B,B,
"Yes, um, me and his father, like, we're-- We were engaged and, um, we're just not at that connection anymore. We're focused on what we want to do in life, and that's kind of put a hassle on our relationship.",You’re focused on what you want to do in life and that’s putting a bit of a snag on your relationship.," You're focused on what you want to do in life, and that's putting a lot of stress on your relationship.",1,B,B,B,B,
"I just love sweets. Cookies, candy, ice cream, you name it.  And I know it is making me fat.  I actually like fruit but my mom never buys any. She says they are really expensive and nobody eats them."," Why didn't you eat fruit before? You're really into sweets. Cookies, candy, ice cream, you name it."," Why did I eat sweets, why did?",0,,,,,
"Um, just makes me feel like an idiot, makes me feel like I just shouldn't even bother trying to do it anymore. I should just go home and I just-- I think I just don't want to be in that situation. I just feel like everyone else is fine and they're normal and I'm just the freak, you can't, like do normal things and—"," It feels like everyone else is fine and they're normal and I'm just the freak, you can't, like do normal things and— ",You feel like you're a bit of a freak and that's not okay. can you give me an example of a-a recent situation where you've been in that situation that you've found yourself in that you don't want to be in.,0,,,,,
"I’d like to eat less processed foods, but I guess I’m not sure what those are. ",It sounds like a promising study.," You'd like to eat less processed foods, but you're not sure what those are. ",0,,,,,
"You're-you're right. I-I don't want- I don't wanna be too far gone before it's too late. Like I-I can imagine something possibly happening where it's to a degree where I can't escape. And I-I guess I've never really had any-any real experience where the alcohol has really affected me that much or affected anybody close to me that much. So I guess it's something that I feel like I'm control of, but in reality, I might not have as much control as I think.",You're worried that you might be too far gone to be able to get control of your drinking. You're-you're concerned that it might get to a point where it's too late for you.," It feels like it's something that I feel like I'm control of, but in reality, I might not have as much control as I think.",0,,,,,
"Yeah, I-I-I got to be careful with it. If I take more than a hit or two of it, it-it-it can be a bit of a problem.",You’re concerned about what might happen if you take a little too much of it.," If I take more than a hit or two of it, it-it-it can be a bit of a problem.",1,A,A,A,A,
"I-I've had friends that had that happen. So, um, I-I agree a little, with some hesitation, but I do agree.",You’re willing to share with me how your physical therapy is going.,You're concerned that your physical therapy is going to impact your health.,1,A,A,B,B,
"Diets don’t work for me.  I’ve tried them all.  I lose 10 then gain back 11.  Initially I feel great, then I end up feeling deprived and in the back of my mind I know I need to change how I eat and even my relationship with food. I have to stop eating fast food and all that dashboard dining.  I actually like cooking but I just don’t make the effort to do it. It used to be fun, now it seems like chore who has 2 hours to cook such a fancy meal.",You’ve tried all of the diets out there and you’re starting to realize that you need to change how you eat and even your relationship with food. You have to stop eating fast food and all that dashboard dining. It’s all up to you.," It used to be fun, now it seems like chore who has 2 hours to cook such a fancy meal.",1,A,A,A,A,
I am getting worried that I have not lost any weight in the past two months.  I’m wondering if maybe my metabolism has slowed.  I’m happy I lost the 15 pounds but now it seems that I can’t lose anymore. I am eating really healthy and exercising.,You feel like your metabolism has plateaued.,Your weight loss has plateaued. You’re starting to wonder if maybe your metabolism has slowed down.,1,B,B,A,B,
"So, were you ever heavy, how can you really relate to me?"," Like you and like much of the population, i have struggled with your weight. "," Like the rest of the population, I struggle with my weight.",0,,,,,

==> figures/humval/key.csv <==
Idx 1,Idx 2,Source
2,0,PAIR
1,2,PAIR
1,0,AnnoMI
2,1,AnnoMI
0,1,AnnoMI
0,1,PAIR
1,2,PAIR
2,1,PAIR
2,0,AnnoMI
1,0,AnnoMI
1,2,PAIR
2,1,AnnoMI
1,2,AnnoMI
1,2,AnnoMI
1,0,AnnoMI
1,0,PAIR
1,0,AnnoMI
2,0,AnnoMI
2,1,PAIR
0,1,PAIR
0,1,PAIR
2,0,PAIR
2,0,PAIR
1,2,AnnoMI
0,2,PAIR
1,0,PAIR
1,0,AnnoMI
0,2,PAIR
2,0,AnnoMI
2,1,PAIR
0,1,AnnoMI
2,0,AnnoMI
2,0,AnnoMI
0,2,PAIR
0,2,AnnoMI
1,0,PAIR
2,1,PAIR
1,0,AnnoMI
1,2,AnnoMI
0,1,PAIR
2,0,AnnoMI
2,1,AnnoMI
2,0,AnnoMI
0,2,PAIR
2,1,AnnoMI
0,1,PAIR
2,0,PAIR
1,0,PAIR
0,2,PAIR
0,1,AnnoMI
2,0,AnnoMI
1,0,PAIR
0,2,PAIR
1,2,AnnoMI
2,1,PAIR
1,2,AnnoMI
1,2,AnnoMI
2,0,PAIR
2,0,AnnoMI
0,2,PAIR
2,1,AnnoMI
1,2,PAIR
0,1,AnnoMI
2,0,AnnoMI
1,0,AnnoMI
2,1,PAIR
0,2,PAIR
1,2,PAIR
1,0,PAIR
2,1,AnnoMI
1,2,AnnoMI
0,1,PAIR
1,0,PAIR
2,0,AnnoMI
0,2,AnnoMI
1,2,AnnoMI
1,2,PAIR
2,0,AnnoMI
0,2,PAIR
1,2,PAIR
1,0,AnnoMI
1,2,PAIR
2,0,PAIR
2,0,AnnoMI
0,2,AnnoMI
2,0,PAIR
1,0,AnnoMI
0,1,PAIR
2,0,PAIR
0,1,PAIR
1,0,AnnoMI
0,1,AnnoMI
2,1,PAIR
2,0,PAIR
0,1,PAIR
2,0,PAIR
2,0,AnnoMI
2,1,AnnoMI
1,0,AnnoMI
2,1,AnnoMI
0,1,PAIR
2,1,AnnoMI
1,0,PAIR
0,1,PAIR
0,2,AnnoMI
1,0,PAIR
2,0,AnnoMI
0,2,PAIR
2,0,AnnoMI
1,0,PAIR
0,2,PAIR
1,2,AnnoMI
2,1,PAIR
1,2,PAIR
1,2,PAIR
0,2,PAIR
1,2,PAIR
0,2,AnnoMI
0,1,PAIR
2,0,PAIR
1,0,AnnoMI
1,2,AnnoMI
0,2,AnnoMI
1,2,AnnoMI
1,0,AnnoMI
0,1,AnnoMI
2,0,AnnoMI
1,2,AnnoMI
1,0,AnnoMI
2,1,PAIR
2,1,PAIR
2,1,PAIR
1,0,PAIR
1,2,AnnoMI
1,0,PAIR
0,2,AnnoMI
1,0,PAIR
1,0,AnnoMI
1,0,AnnoMI
1,0,AnnoMI
0,1,AnnoMI
1,2,PAIR
2,1,AnnoMI
2,1,PAIR
1,2,AnnoMI
0,2,AnnoMI
0,1,AnnoMI
0,2,PAIR
2,0,PAIR
1,2,PAIR
